A Foundation for Spatio-Textual-Temporal Cube Analytics (Extended Version)

Large amounts of spatial, textual, and temporal data are being produced daily. This is data containing an unstructured component (text), a spatial component (geographic position), and a time component (timestamp). Therefore, there is a need for a powerful and general way of analyzing spatial, textual, and temporal data together. In this paper, we define and formalize the Spatio-Textual-Temporal Cube structure to enable combined effective and efficient analytical queries over spatial, textual, and temporal data. Our novel data model over spatio-textual-temporal objects enables novel joint and integrated spatial, textual, and temporal insights that are hard to obtain using existing methods. Moreover, we introduce the new concept of spatio-textual-temporal measures with associated novel spatio-textual-temporal-OLAP operators. To allow for efficient large-scale analytics, we present a pre-aggregation framework for the exact and approximate computation of spatio-textual-temporal measures. Our comprehensive experimental evaluation on a real-world Twitter dataset confirms that our proposed methods reduce query response time by 1-5 orders of magnitude compared to the No Materialization baseline and decrease storage cost between 97% and 99.9% compared to the Full Materialization baseline while adding only a negligible overhead in the Spatio-Textual-Temporal Cube construction time. Moreover, approximate computation achieves an accuracy between 90% and 100% while reducing query response time by 3-5 orders of magnitude compared to No Materialization.

==> testdata.dat <==
%% LaTeX2e file `testdata.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2020/09/14.
%%
%index median box_top box_bottom whisker_top whisker_bottom
 1 52581 53321.75 78 446276 2
 2 52191 52890.25 15.75 437685 2
 3 31 62.25 2 108378 2
 4 16 47 2 121995 2
 5 16 46 2 53145 2
 6 16 46 2 1063 2
 7 16 46 2 1281 2

